Are Small Language Models Ready to Compete with Large Language Models for Practical Applications?

The rapid rise of Language Models (LMs) has expanded their use in several applications. Yet, due to constraints of model size, associated cost, or proprietary restrictions, utilizing state-of-the-art (SOTA) LLMs is not always feasible. With open, smaller LMs emerging, more applications can leverage their capabilities, but selecting the right LM can be challenging as smaller LMs do not perform well universally. This work tries to bridge this gap by proposing a framework to experimentally evaluate small, open LMs in practical settings through measuring semantic correctness of outputs across three practical aspects: task types, application domains, and reasoning types, using diverse prompt styles. It also conducts an in-depth comparison of 10 small, open LMs to identify the best LM and prompt style depending on specific application requirements using the proposed framework. We also show that if selected appropriately, they can outperform SOTA LLMs like DeepSeek-v2, GPT-4o, GPT-4o-mini, Gemini-1.5-Pro, and even compete with GPT-4o.

==> assets/results/experiment_2-1/experiment_2-1/comparison_across_categories/results_it_models.csv <==
categories,SmolLM-1.7B-I,Gemma-2B-I,Mistral-7B-I,Gemma-7B-I,Llama-3-8B-I,best_model
Answerability Classification,90.70151112629817,91.87059555322894,97.39145697997166,86.20804620706119,85.97555210040166,Mistral-7B-I
Cause Effect Classification,87.78852532591138,88.03016308375767,94.39961584976741,85.56025954655239,85.72744359288897,Mistral-7B-I
Coreference Resolution,84.68408041340965,87.99429934365409,95.85193135057177,84.07533396141869,83.2702808550426,Mistral-7B-I
Data to Text,88.3045926480226,87.72172525525093,90.83324078942688,86.14108684659004,85.86752889022021,Mistral-7B-I
Dialogue Act Recognition,88.42323671068463,88.03835254056114,97.0390852178846,84.28236741679055,83.65900691917965,Mistral-7B-I
Grammar Error Correction,94.28727960586548,93.72315263748169,95.28507721424103,89.24811089038849,87.84132301807404,Mistral-7B-I
Keyword Tagging,85.75383594036103,86.00985424518585,88.5168167591095,84.41896057128906,83.6379215478897,Mistral-7B-I
Overlap Extraction,85.81914710998535,86.337546646595,90.68820714950562,85.40178054571152,83.8347218632698,Mistral-7B-I
Question Rewriting,92.43314747376876,91.04914350943132,93.17498169162057,87.79518278078599,86.85356040434404,Mistral-7B-I
Textual Entailment,86.93452992538612,88.42795489231746,97.06710874537627,84.7597465912501,84.40580403804779,Mistral-7B-I
Title Generation,84.87688391738467,86.66923575142704,89.42944763766394,85.44467124674055,84.4537052181032,Mistral-7B-I
Word Analogy,83.63051742315292,88.35029691457748,88.99694952368736,85.16691863536835,81.52806854248047,Mistral-7B-I


==> assets/results/experiment_2-1/experiment_2-1/comparison_across_categories/results_pt_models.csv <==
categories,SmolLM-1.7B,Gemma-2B,Gemma-7B,Llama-3-8B,Falcon-2-11B,best_model
Answerability Classification,84.42482410027431,88.80283246117253,88.76482373934526,87.49734584184793,88.29428715048928,Gemma-2B
Cause Effect Classification,84.08782407215664,86.65339507375445,82.15779190404075,82.29991325310299,87.9980959551675,Falcon-2-11B
Coreference Resolution,83.03133739743915,85.26382937601635,75.2014114516122,78.76256161928177,84.69721691949027,Gemma-2B
Data to Text,85.2450730375281,87.19198335707188,82.00608000159264,86.70973622463119,88.52640675008297,Falcon-2-11B
Dialogue Act Recognition,82.86695470128741,86.16141566208431,84.61405653612954,83.69587336267743,86.60263182435718,Falcon-2-11B
Grammar Error Correction,90.75494527816772,93.52245354652405,86.46538424491882,89.75740230083466,87.44526851177216,Gemma-2B
Keyword Tagging,82.96698160171509,84.22932124137878,75.1669604063034,83.96935698986053,86.02658634185791,Falcon-2-11B
Overlap Extraction,84.90545147657394,85.02734708786011,84.0343649983406,85.26946741342545,86.66006171703339,Falcon-2-11B
Question Rewriting,87.00637677582827,90.05309328165922,87.80727232586254,87.20844236287203,89.40701149810444,Gemma-2B
Textual Entailment,82.8299699574709,87.9120450168848,82.52188836038113,83.96186386545499,86.61167784035206,Gemma-2B
Title Generation,83.9721993472841,84.80892407483068,75.57378733158112,77.12122970157199,86.605582175768,Falcon-2-11B
Word Analogy,83.92714443802834,82.67032167315483,83.35255013406277,83.21633380651474,81.14863508939743,SmolLM-1.7B


==> assets/results/experiment_2-1/experiment_2-1/comparison_across_domains/results_it_models.csv <==
domains,SmolLM-1.7B-I,Gemma-2B-I,Mistral-7B-I,Gemma-7B-I,Llama-3-8B-I,best_model
Anthropology,95.66960513591766,95.36119616031647,97.21748042106628,92.74737411737442,93.21491038799286,Mistral-7B-I
Books,91.42113025983174,94.18715445200603,96.13816686471303,86.22797067960103,85.14134518305461,Mistral-7B-I
Captions,90.18214952945709,93.15506080218724,94.11082150254931,85.93077705587659,84.89724928992135,Mistral-7B-I
Code,86.23446559906006,98.87215614318848,99.10369062423706,85.25541484355927,83.26084780693054,Mistral-7B-I
Commonsense,85.82252149581909,88.76522522449494,94.03128448963166,85.53758548259735,83.59503730773926,Mistral-7B-I
Computer Science,84.20529210567474,87.57609933614731,88.92351508140564,85.5623596906662,84.23404276371002,Mistral-7B-I
Debatepedia,83.90247583389282,86.01935458183289,99.18104100227356,84.15642094612122,85.72603607177734,Mistral-7B-I
Dialogue,88.4935223805277,89.20527481405358,96.52946603298187,84.47018861143212,84.23982150931107,Mistral-7B-I
Economics,84.45771980285645,87.85427141189575,97.89733791351318,84.88441181182861,86.13983869552612,Mistral-7B-I
English Exams,94.28727960586548,93.72315263748169,95.28507721424103,89.24811089038849,87.84132301807404,Mistral-7B-I
Fiction,94.50019380024501,93.53306126594543,99.12834421225956,88.0584146635873,87.85730183124542,Mistral-7B-I
Food,86.29951840639114,86.07315427064896,93.16314697265625,84.44361209869385,84.81578344106674,Mistral-7B-I
Formal logic,83.3376032114029,93.98263931274414,99.83747088909149,84.36018669605255,84.64453566074371,Mistral-7B-I
Government and Politics,90.46036905050278,90.52092207968235,94.86797165870667,86.55661037564278,85.85909181833267,Mistral-7B-I
History,95.58147792518139,93.36022016406059,98.57624699175358,89.65843197703362,89.89283587038517,Mistral-7B-I
Justice,95.66960513591766,95.36119616031647,97.21748042106628,92.74737411737442,93.21491038799286,Mistral-7B-I
Knowledge Base,91.83173656463623,90.1451804637909,92.68671095371246,87.73290610313416,86.25772142410278,Mistral-7B-I
Law,93.79360088280269,93.24356702963512,97.77315211296082,88.25812191622597,88.60608669689724,Mistral-7B-I
Linguistics,86.23446559906006,98.87215614318848,99.10369062423706,85.25541484355927,83.26084780693054,Mistral-7B-I
Miscellaneous,85.6599141061306,87.06303468346596,96.4341018050909,85.4424429833889,84.83261555433273,Mistral-7B-I
Movies,98.77334678173065,95.1375527381897,95.8552930355072,83.95348989963531,87.33825814723969,SmolLM-1.7B-I
Narrative,85.97959372401237,87.21491108834743,91.34975825250149,83.8053824454546,84.11957976222038,Mistral-7B-I
Natural Science,85.84050068259239,89.24545356631279,95.15166613459587,86.38914906978607,84.97833475470543,Mistral-7B-I
News,86.98651987187405,89.14002339754786,90.97197967323851,87.35405759534974,86.59194083289897,Mistral-7B-I
Nutrition,88.8139955997467,90.11228585243225,96.78809356689453,84.39270114898682,86.15589535236359,Mistral-7B-I
Professions,87.89079189300537,94.68238234519958,94.87114918231964,85.4876047372818,82.85645139217377,Mistral-7B-I
Public Places,88.08145968119304,88.961878657341,90.06793367862701,86.4312881231308,85.62887577215831,Mistral-7B-I
Reviews,87.39205316702525,87.51007231076558,89.0745000441869,86.12690595785777,85.3354726632436,Mistral-7B-I
School Science Textbooks,95.66960513591766,95.36119616031647,97.21748042106628,92.74737411737442,93.21491038799286,Mistral-7B-I
Scientific Research Papers,86.13390359282494,86.88580298423767,86.8360366821289,85.21927478909492,83.94493892788887,Gemma-2B-I
Social Media,86.18863958120346,90.87379193305969,96.02577865123749,85.43132758140564,86.05807399749756,Mistral-7B-I
Sports,77.7548815195377,80.01024081156804,89.41000058100774,81.88695430755615,84.15496670282803,Mistral-7B-I
Statistics,77.7548815195377,80.01024081156804,89.41000058100774,81.88695430755615,84.15496670282803,Mistral-7B-I
Story,84.78004779815674,88.28713147640228,92.660604596138,85.25038120746612,85.17752280235291,Mistral-7B-I
Web,89.79262089729309,90.16895359754562,94.89919778704643,86.65150061249733,86.77734324336052,Mistral-7B-I
Wikipedia,88.75027805566788,89.03357356951382,95.11898563124917,85.72006937048651,85.77580855651335,Mistral-7B-I


==> assets/results/experiment_2-1/experiment_2-1/comparison_across_domains/results_pt_models.csv <==
domains,SmolLM-1.7B,Gemma-2B,Gemma-7B,Llama-3-8B,Falcon-2-11B,best_model
Anthropology,91.67862045764923,92.87310725450516,91.88157975673676,93.18339878320694,92.50674068927765,Llama-3-8B
Books,84.91536172231038,92.14442658424377,86.17980829874675,89.65151210625966,87.27532390753429,Gemma-2B
Captions,83.94488777433124,92.00775781699589,87.52373128277915,86.03873731408801,86.04573219163078,Gemma-2B
Code,82.35909581184387,85.24405694007874,86.76439440250397,88.73161923885345,84.30793833732605,Llama-3-8B
Commonsense,84.32870665550232,84.99558317184449,80.49568132400513,81.26196444988251,84.29346871376038,Gemma-2B
Computer Science,81.79555356502533,84.76039946079254,82.50094020366669,80.6488789319992,84.8323267698288,Falcon-2-11B
Debatepedia,84.4363067150116,91.12839996814728,76.56408905982971,87.98335862159729,87.75485265254974,Gemma-2B
Dialogue,82.97386036421123,89.14641713468652,84.72422653122952,86.32937583797856,88.16525948675056,Gemma-2B
Economics,83.30622112751007,82.16779386997223,82.92463994026184,80.2326511144638,94.22017586231232,Falcon-2-11B
English Exams,90.75494527816772,93.52245354652405,86.46538424491882,89.75740230083466,87.44526851177216,Gemma-2B
Fiction,86.52848700114659,93.21621097837176,90.10857955047062,93.25105857849121,93.38873994350433,Falcon-2-11B
Food,82.67156273126602,84.95727628469467,91.03279542922974,89.24026429653168,84.15022653341293,Gemma-7B
Formal logic,83.4315105676651,82.49408543109894,83.43527603149414,89.20744454860687,83.58244359493256,Llama-3-8B
Government and Politics,84.77888864278793,90.64743928611279,86.48420341312885,91.08760231733322,92.26605413854122,Falcon-2-11B
History,87.98124557733536,93.88753037154675,90.68234786391258,93.66271597146988,94.60338921844959,Falcon-2-11B
Justice,91.67862045764923,92.87310725450516,91.88157975673676,93.18339878320694,92.50674068927765,Llama-3-8B
Knowledge Base,85.90815055370331,89.95399296283722,84.37656497955322,85.12556326389313,87.30661046504974,Gemma-2B
Law,86.585848399571,94.22567141056061,89.1463142974036,92.56670541422707,94.85064949726035,Falcon-2-11B
Linguistics,82.35909581184387,85.24405694007874,86.76439440250397,88.73161923885345,84.30793833732605,Llama-3-8B
Miscellaneous,84.22951221466064,88.27039183676243,85.86072669923306,82.08917836844921,85.67235915362835,Gemma-2B
Movies,84.71428620815277,97.79761600494385,94.68938934803009,91.53005599975586,91.76132369041443,Gemma-2B
Narrative,82.90440514683723,85.3967466801405,81.93318194150925,75.62840421497822,85.8188841342926,Falcon-2-11B
Natural Science,84.43671789765358,84.76759341359138,81.84748324751854,86.30412125587463,91.04846772551537,Falcon-2-11B
News,85.69051130337918,88.13305595889688,79.73469180413561,86.20787790798127,87.46906229427883,Gemma-2B
Nutrition,83.2413729429245,86.15973401069641,94.78740966320038,92.12122344970703,82.84047245979309,Gemma-7B
Professions,83.1857008934021,92.13986670970917,87.32180142402649,83.65328538417816,82.80588138103485,Gemma-2B
Public Places,86.31856918334961,88.206715742747,83.4445292154948,87.58259316285451,87.28421107927959,Gemma-2B
Reviews,85.04347062110901,86.18391442298889,79.73603522777557,85.10653952757518,87.55479494730632,Falcon-2-11B
School Science Textbooks,91.67862045764923,92.87310725450516,91.88157975673676,93.18339878320694,92.50674068927765,Llama-3-8B
Scientific Research Papers,82.41409593820572,84.26324909925461,81.2804763019085,80.05813935399055,85.71997088193893,Falcon-2-11B
Social Media,84.03545266389847,85.51883506774902,78.21081697940826,89.78810495138168,91.50802880525589,Falcon-2-11B
Sports,79.09876864690047,78.81886959075928,80.50119693462665,82.60728671000554,82.64786325968228,Falcon-2-11B
Statistics,79.09876864690047,78.81886959075928,80.50119693462665,82.60728671000554,82.64786325968228,Falcon-2-11B
Story,83.73422787189483,89.48873293399811,82.20537796020508,67.79119913578033,89.2301974773407,Gemma-2B
Web,86.66636741161346,87.17609313130379,83.52973526716232,82.493193089962,90.9544946551323,Falcon-2-11B
Wikipedia,84.59561191363768,86.73627117501218,80.90014819665389,84.40734008767389,88.66161712764824,Falcon-2-11B

